Search for non-pointing photons in the diphoton and E_T^miss final state in sqrt(s) = 7 TeV proton-proton collisions using the ATLAS detector

A search has been performed for photons originating in the decay of a neutral long-lived particle, exploiting the capabilities of the ATLAS electromagnetic calorimeter to make precise measurements of the flight direction of photons, as well as the calorimeter's excellent time resolution. The search has been made in the diphoton plus missing transverse energy final state, using the full data sample of 4.8/fb of 7 TeV proton-proton collisions collected in 2011 with the ATLAS detector at the LHC. No excess is observed above the background expected from Standard Model processes. The results are used to set exclusion limits in the context of Gauge Mediated Supersymmetry Breaking models, with the lightest neutralino being the next-to-lightest supersymmetric particle and decaying with a lifetime in excess of 0.25 ns into a photon and a gravitino.

==> Metadata.txt <==
Title: Search for non-pointing photons in the diphoton and missing transverse energy 
final state in 7 TeV proton-proton collisions using the ATLAS detector

Authors: ATLAS Collaboration

Abstract: A search has been performed for photons originating in the decay of a neutral long-lived particle, 
exploiting the capabilities of the ATLAS electromagnetic calorimeter to make precise 
measurements of the flight direction of photons, as well as the calorimeter's excellent time resolution.
The search  has been made in the diphoton plus missing transverse energy final state,
using the full data sample of 4.8/fb of 7 TeV proton-proton collisions collected in 2011 with the
ATLAS detector at the LHC. No excess is observed above
 the background expected from Standard Model processes. The results are used to set exclusion limits
in the context of Gauge Mediated Supersymmetry Breaking models, with the lightest neutralino being the
next-to-lightest supersymmetric particle and decaying 
with a lifetime in excess of 0.25 ns into a photon and a gravitino.

Comments: 13 pages plus author list (26 pages total), 8 figures, 4 tables, submitted to Phys. Rev. D.
All figures including auxiliary figures are available at
https://twiki.cern.ch/twiki/bin/view/AtlasPublic/SupersymmetryPublicResults.

Report-no: CERN-PH-EP-2013-049  

